Using Gaussian Measures for Efficient Constraint Based Clustering

In this paper we present a novel iterative multiphase clustering technique for efficiently clustering high dimensional data points. For this purpose we implement clustering feature (CF) tree on a real data set and a Gaussian density distribution constraint on the resultant CF tree. The post processing by the application of Gaussian density distribution function on the micro-clusters leads to refinement of the previously formed clusters thus improving their quality. This algorithm also succeeds in overcoming the inherent drawbacks of conventional hierarchical methods of clustering like inability to undo the change made to the dendogram of the data points. Moreover, the constraint measure applied in the algorithm makes this clustering technique suitable for need driven data analysis. We provide veracity of our claim by evaluating our algorithm with other similar clustering algorithms. Introduction

==> Gaussian Clustering/prettyref.sty.txt <==
%%
%% This is file `prettyref.sty',
%% generated with the docstrip utility.
%%
%% The original source files were:
%%
%% prettyref.dtx  (with options: `style')
%% 
%% Copyright (c) 1995 Kevin Ruland
%% 
%%
%% prettyref v3.0
%%
%% Copyright 1995,1998.  by Kevin Ruland kevin@rodin.wustl.edu
%%
\ProvidesPackage{prettyref}[1998/07/09 v3.0]
\def\newrefformat#1#2{%
  \@namedef{pr@#1}##1{#2}}
\newrefformat{eq}{\textup{(\ref{#1})}}
\newrefformat{lem}{Lemma \ref{#1}}
\newrefformat{thm}{Theorem \ref{#1}}
\newrefformat{cha}{Chapter \ref{#1}}
\newrefformat{sec}{Section \ref{#1}}
\newrefformat{tab}{Table \ref{#1} on page \pageref{#1}}
\newrefformat{fig}{Figure \ref{#1} on page \pageref{#1}}
\def\prettyref#1{\@prettyref#1:}
\def\@prettyref#1:#2:{%
  \expandafter\ifx\csname pr@#1\endcsname\relax%
    \PackageWarning{prettyref}{Reference format #1\space undefined}%
    \ref{#1:#2}%
  \else%
    \csname pr@#1\endcsname{#1:#2}%
  \fi%
}
\endinput
%%
%% End of file `prettyref.sty'.


==> prettyref.sty.txt <==
%%
%% This is file `prettyref.sty',
%% generated with the docstrip utility.
%%
%% The original source files were:
%%
%% prettyref.dtx  (with options: `style')
%% 
%% Copyright (c) 1995 Kevin Ruland
%% 
%%
%% prettyref v3.0
%%
%% Copyright 1995,1998.  by Kevin Ruland kevin@rodin.wustl.edu
%%
\ProvidesPackage{prettyref}[1998/07/09 v3.0]
\def\newrefformat#1#2{%
  \@namedef{pr@#1}##1{#2}}
\newrefformat{eq}{\textup{(\ref{#1})}}
\newrefformat{lem}{Lemma \ref{#1}}
\newrefformat{thm}{Theorem \ref{#1}}
\newrefformat{cha}{Chapter \ref{#1}}
\newrefformat{sec}{Section \ref{#1}}
\newrefformat{tab}{Table \ref{#1} on page \pageref{#1}}
\newrefformat{fig}{Figure \ref{#1} on page \pageref{#1}}
\def\prettyref#1{\@prettyref#1:}
\def\@prettyref#1:#2:{%
  \expandafter\ifx\csname pr@#1\endcsname\relax%
    \PackageWarning{prettyref}{Reference format #1\space undefined}%
    \ref{#1:#2}%
  \else%
    \csname pr@#1\endcsname{#1:#2}%
  \fi%
}
\endinput
%%
%% End of file `prettyref.sty'.

